Real-time On-Demand Crowd-powered Entity Extraction

Output-agreement mechanisms such as ESP Game have been widely used in human computation to obtain reliable human-generated labels. In this paper, we argue that a "time-limited" output-agreement mechanism can be used to create a fast and robust crowd-powered component in interactive systems, particularly dialogue systems, to extract key information from user utterances on the fly. Our experiments on Amazon Mechanical Turk using the Airline Travel Information System (ATIS) dataset showed that the proposed approach achieves high-quality results with an average response time shorter than 9 seconds.

==> Shell-Script.txt <==
Shell Script

Christian Fritz has created a shell script that will gather together a LaTeX Source package of a paper. Use of this shell script is *not* required, but some authors may find it useful.

For the latest version of the script, go to https://gist.github.com/chfritz/5447483


